Compression of Uniformly Distributed Unit Quaternions

Unit quaternions are widely used in computer graphics making their efficient compression critical for reducing memory consumption and bandwidth requirements. In this paper, we present a novel method for encoding uniformly distributed unit quaternions. Our thorough analysis of several quaternion parameterizations compares their theoretical error properties, quantization behavior, computational cost, and memory efficiency and provides both an analytical and empirical characterization. We show that an infinity-norm parameterization with our optimized warp function consistently offers the smallest maximum error and the best storage efficiency, at a decompression cost equal to or lower than that of parameterization methods found in practice. We demonstrate the practical benefits of the proposed approach in several graphics applications, including tangent-space normal mapping, skeletal animation with blend weights, and Gaussian splatting.

==> build/svg-inkscape/gaussian_splatting_bike_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gaussian_splatting_bike_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{504bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70968253)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gaussian_splatting_bike_svg-tex.pdf}}%
    \put(0.17428571,0.37469243){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize FLIP 0.0269; p95 0.055\end{tabular}}}}%
    \put(0.17428571,0.35564483){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 45.4\,dB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gaussian_splatting_bike_svg-tex.pdf}}%
    \put(0.47142858,0.37469243){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize FLIP 0.0324; p95 0.070\end{tabular}}}}%
    \put(0.47142858,0.35564483){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 42.8\,dB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gaussian_splatting_bike_svg-tex.pdf}}%
    \put(0.7685714,0.37469243){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize FLIP 0.0785; p95 0.228\end{tabular}}}}%
    \put(0.7685714,0.35564483){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 30.3\,dB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{gaussian_splatting_bike_svg-tex.pdf}}%
    \put(0.17428571,0.03199405){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize FLIP 0.0262; p95 0.054\end{tabular}}}}%
    \put(0.17428571,0.01294642){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 45.7\,dB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{gaussian_splatting_bike_svg-tex.pdf}}%
    \put(0.47142858,0.03199405){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize FLIP 0.0270; p95 0.056\end{tabular}}}}%
    \put(0.47142858,0.01294642){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 45.3\,dB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{gaussian_splatting_bike_svg-tex.pdf}}%
    \put(0.7685714,0.03199405){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize FLIP 0.0421; p95 0.105\end{tabular}}}}%
    \put(0.7685714,0.01294642){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 38.1\,dB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{gaussian_splatting_bike_svg-tex.pdf}}%
    \put(0.94650795,0.07317958){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize 0.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{gaussian_splatting_bike_svg-tex.pdf}}%
    \put(0.94650795,0.18188701){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize 0.05\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{gaussian_splatting_bike_svg-tex.pdf}}%
    \put(0.94650795,0.29059452){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize 0.10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{gaussian_splatting_bike_svg-tex.pdf}}%
    \put(0.94650795,0.39930198){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize 0.15\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{gaussian_splatting_bike_svg-tex.pdf}}%
    \put(0.94650795,0.50800949){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize 0.20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{gaussian_splatting_bike_svg-tex.pdf}}%
    \put(0.94650795,0.61671696){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize 0.25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{gaussian_splatting_bike_svg-tex.pdf}}%
    \put(0.17428571,0.68825395){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\normalsize 30 bits\end{tabular}}}}%
    \put(0.47142858,0.68825395){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\normalsize 24 bits\end{tabular}}}}%
    \put(0.7685714,0.68825395){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\normalsize 16 bits\end{tabular}}}}%
    \put(0.01999999,0.53539681){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\normalsize Exp\end{tabular}}}}}%
    \put(0.02,0.1926984){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\normalsize $\lInfCub$\end{tabular}}}}}%
    \put(0.99571428,0.3640476){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize LDR-FLIP error (67 pixels per degree)\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> build/svg-inkscape/skinned_frames_dragon_colorbar_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'skinned_frames_dragon_colorbar_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{21.60000038bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,8.95991416)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{skinned_frames_dragon_colorbar_svg-tex.pdf}}%
    \put(0.58518519,0.56966569){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize 0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{skinned_frames_dragon_colorbar_svg-tex.pdf}}%
    \put(0.58518519,1.73765462){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{skinned_frames_dragon_colorbar_svg-tex.pdf}}%
    \put(0.58518519,2.90564285){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{skinned_frames_dragon_colorbar_svg-tex.pdf}}%
    \put(0.58518519,4.07363143){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{skinned_frames_dragon_colorbar_svg-tex.pdf}}%
    \put(0.58518519,5.24162001){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{skinned_frames_dragon_colorbar_svg-tex.pdf}}%
    \put(0.58518519,6.40960876){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize 5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{skinned_frames_dragon_colorbar_svg-tex.pdf}}%
    \put(0.58518519,7.57759725){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize 6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{skinned_frames_dragon_colorbar_svg-tex.pdf}}%
    \put(0.58518519,8.48973506){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize ${>}6$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> build/svg-inkscape/skinned_frames_dragon_l2i48_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'skinned_frames_dragon_l2i48_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{475.20001221bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.1884829)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{skinned_frames_dragon_l2i48_svg-tex.pdf}}%
    \put(0.13011364,0.03264901){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize 95.9\% $\le$ 1 level; 79.4\% exact\end{tabular}}}}%
    \put(0.13011364,0.01623486){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize PSNR 34.1\,dB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{skinned_frames_dragon_l2i48_svg-tex.pdf}}%
    \put(0.37670452,0.03264901){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize 90.2\% $\le$ 1 level; 73.3\% exact\end{tabular}}}}%
    \put(0.37670452,0.01623486){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize PSNR 29.3\,dB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{skinned_frames_dragon_l2i48_svg-tex.pdf}}%
    \put(0.62329544,0.03264901){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize 94.4\% $\le$ 1 level; 76.2\% exact\end{tabular}}}}%
    \put(0.62329544,0.01623486){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize PSNR 32.9\,dB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{skinned_frames_dragon_l2i48_svg-tex.pdf}}%
    \put(0.86988633,0.03264901){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize 93.8\% $\le$ 1 level; 70.3\% exact\end{tabular}}}}%
    \put(0.86988633,0.01623486){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize PSNR 31.8\,dB\end{tabular}}}}%
    \put(0.01666667,0.15742526){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize $\lTwoI$-48\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> build/svg-inkscape/skinned_frames_dragon_liw40_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'skinned_frames_dragon_liw40_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{475.20001221bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.1884829)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{skinned_frames_dragon_liw40_svg-tex.pdf}}%
    \put(0.13011364,0.03264901){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize 96.8\% $\le$ 1 level; 86.6\% exact\end{tabular}}}}%
    \put(0.13011364,0.01623486){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize PSNR 35.5\,dB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{skinned_frames_dragon_liw40_svg-tex.pdf}}%
    \put(0.37670452,0.03264901){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize 96.8\% $\le$ 1 level; 81.6\% exact\end{tabular}}}}%
    \put(0.37670452,0.01623486){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize PSNR 33.9\,dB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{skinned_frames_dragon_liw40_svg-tex.pdf}}%
    \put(0.62329544,0.03264901){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize 88.1\% $\le$ 1 level; 71.8\% exact\end{tabular}}}}%
    \put(0.62329544,0.01623486){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize PSNR 29.5\,dB\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{skinned_frames_dragon_liw40_svg-tex.pdf}}%
    \put(0.86988633,0.03264901){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize 94.2\% $\le$ 1 level; 77.2\% exact\end{tabular}}}}%
    \put(0.86988633,0.01623486){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize PSNR 33.1\,dB\end{tabular}}}}%
    \put(0.01666667,0.15742526){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\normalsize $\lInfCub$-40\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> build/svg-inkscape/tangent_frames_lion_head_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tangent_frames_lion_head_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{502.11706543bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.10412504)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tangent_frames_lion_head_svg-tex.pdf}}%
    \put(0.93897901,0.2777554){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize 0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{tangent_frames_lion_head_svg-tex.pdf}}%
    \put(0.93897901,0.36310283){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{tangent_frames_lion_head_svg-tex.pdf}}%
    \put(0.93897901,0.44845026){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{tangent_frames_lion_head_svg-tex.pdf}}%
    \put(0.93897901,0.53379769){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{tangent_frames_lion_head_svg-tex.pdf}}%
    \put(0.93897901,0.61914512){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{tangent_frames_lion_head_svg-tex.pdf}}%
    \put(0.93897901,0.70449255){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize 5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{tangent_frames_lion_head_svg-tex.pdf}}%
    \put(0.93897901,0.78983995){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize 6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{tangent_frames_lion_head_svg-tex.pdf}}%
    \put(0.93897901,0.85538311){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize ${>}6$\end{tabular}}}}%
    \put(0.13670991,1.09125889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\normalsize $\mathrm{Qu}$\end{tabular}}}}%
    \put(0.36074022,1.09125889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\normalsize $\lTwo$\end{tabular}}}}%
    \put(0.58477053,1.09125889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\normalsize $\lTwoI$\end{tabular}}}}%
    \put(0.80880077,1.09125889){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\normalsize $\lInfCub$\end{tabular}}}}%
    \put(0.0235185,0.92201611){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\normalsize 32 bits\end{tabular}}}}}%
    \put(0.13670991,0.7517869){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 59.4\,dB; max 5 levels\end{tabular}}}}%
    \put(0.13670991,0.73266784){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize 69.0\% exact\end{tabular}}}}%
    \put(0.36074022,0.7517869){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 60.1\,dB; max 15 levels\end{tabular}}}}%
    \put(0.36074022,0.73266784){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize 80.8\% exact\end{tabular}}}}%
    \put(0.58477053,0.7517869){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 72.0\,dB; max 2 levels\end{tabular}}}}%
    \put(0.58477053,0.73266784){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize 90.3\% exact\end{tabular}}}}%
    \put(0.80880077,0.7517869){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 73.4\,dB; max 1 level\end{tabular}}}}%
    \put(0.80880077,0.73266784){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize 91.8\% exact\end{tabular}}}}%
    \put(0.0235185,0.56066612){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\normalsize 24 bits\end{tabular}}}}}%
    \put(0.13670991,0.39043687){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 47.2\,dB; max 17 levels\end{tabular}}}}%
    \put(0.13670991,0.37094445){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize 84.8\% $\le$ 1; 32.3\% exact\end{tabular}}}}%
    \put(0.36074022,0.39043687){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 47.7\,dB; max 30 levels\end{tabular}}}}%
    \put(0.36074022,0.37094445){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize 90.7\% $\le$ 1; 46.1\% exact\end{tabular}}}}%
    \put(0.58477053,0.39043687){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 55.7\,dB; max 7 levels\end{tabular}}}}%
    \put(0.58477053,0.37094445){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize 97.9\% $\le$ 1; 58.7\% exact\end{tabular}}}}%
    \put(0.80880077,0.39043687){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 57.4\,dB; max 7 levels\end{tabular}}}}%
    \put(0.80880077,0.37094445){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize 98.7\% $\le$ 1; 61.6\% exact\end{tabular}}}}%
    \put(0.02351851,0.19931612){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\normalsize 16 bits\end{tabular}}}}}%
    \put(0.13670991,0.02908693){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 34.5\,dB; max 48 levels\end{tabular}}}}%
    \put(0.13670991,0.00959439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize 54.6\% $\le$ 2; 12.1\% exact\end{tabular}}}}%
    \put(0.36074022,0.02908693){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 35.0\,dB; max 58 levels\end{tabular}}}}%
    \put(0.36074022,0.00959439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize 63.1\% $\le$ 2; 13.3\% exact\end{tabular}}}}%
    \put(0.58477053,0.02908693){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 39.3\,dB; max 33 levels\end{tabular}}}}%
    \put(0.58477053,0.00959439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize 74.8\% $\le$ 2; 16.9\% exact\end{tabular}}}}%
    \put(0.80880077,0.02908693){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize PSNR 41.0\,dB; max 31 levels\end{tabular}}}}%
    \put(0.80880077,0.00959439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize 80.3\% $\le$ 2; 19.2\% exact\end{tabular}}}}%
    \put(0.96684793,0.56066609){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize error $e$ in 8-bit levels\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> build/svg-inkscape/teaser_animation_dragon_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'teaser_animation_dragon_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{314.197052bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46976891)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{teaser_animation_dragon_svg-tex.pdf}}%
    \put(0.15331878,0.03654106){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize PSNR 38.3\,dB\end{tabular}}}}%
    \put(0.15331878,0.00980627){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize 99.2\% $\le$ 1 level; 89.6\% exact\end{tabular}}}}%
    \put(0.49435667,0.03654106){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize PSNR 42.5\,dB\end{tabular}}}}%
    \put(0.49435667,0.00980627){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize 99.7\% $\le$ 1 level; 94.3\% exact\end{tabular}}}}%
    \put(0.80387605,0.03654106){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize PSNR 40.2\,dB\end{tabular}}}}%
    \put(0.80387605,0.00980627){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize 99.7\% $\le$ 1 level; 91.4\% exact\end{tabular}}}}%
    \put(0,0.44800361){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Reference\end{tabular}}}}%
    \put(0,0.23756242){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small $\lInfCub$ 48 bit\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> build/svg-inkscape/teaser_gaussian_bike_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'teaser_gaussian_bike_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{502.11706543bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27244643)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{teaser_gaussian_bike_svg-tex.pdf}}%
    \put(0.97538419,0.0090428){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\scriptsize 0.00\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{teaser_gaussian_bike_svg-tex.pdf}}%
    \put(0.97538419,0.04822215){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\scriptsize 0.05\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{teaser_gaussian_bike_svg-tex.pdf}}%
    \put(0.97538419,0.08740149){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\scriptsize 0.10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{teaser_gaussian_bike_svg-tex.pdf}}%
    \put(0.97538419,0.12658083){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\scriptsize 0.15\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{teaser_gaussian_bike_svg-tex.pdf}}%
    \put(0.97538419,0.16576017){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\scriptsize 0.20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{teaser_gaussian_bike_svg-tex.pdf}}%
    \put(0.97538419,0.20493951){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\scriptsize 0.25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{teaser_gaussian_bike_svg-tex.pdf}}%
    \put(0.00573571,0.25452512){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small \contour{black}{Reference}\end{tabular}}}}%
    \put(0.29999449,0.25452512){\color[rgb]{1,1,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small \contour{black}{$\lInfCub$ 30 bit}\end{tabular}}}}%
    \put(0.99426428,0.25452512){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\small \FLIP\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> build/svg-inkscape/teaser_tangent_lion_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'teaser_tangent_lion_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{185.03999329bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79766543)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{teaser_tangent_lion_svg-tex.pdf}}%
    \put(0.89673476,0.16375137){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize 0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{teaser_tangent_lion_svg-tex.pdf}}%
    \put(0.89673476,0.23724899){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{teaser_tangent_lion_svg-tex.pdf}}%
    \put(0.89673476,0.3107466){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{teaser_tangent_lion_svg-tex.pdf}}%
    \put(0.89673476,0.38424426){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{teaser_tangent_lion_svg-tex.pdf}}%
    \put(0.89673476,0.45774188){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{teaser_tangent_lion_svg-tex.pdf}}%
    \put(0.89673476,0.53123949){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize 5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{teaser_tangent_lion_svg-tex.pdf}}%
    \put(0.89673476,0.60473713){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize 6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{teaser_tangent_lion_svg-tex.pdf}}%
    \put(0.89673476,0.66440434){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\scriptsize ${>}6$\end{tabular}}}}%
    \put(0.62439934,0.06204656){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize PSNR 63.2\,dB; max 1 level\end{tabular}}}}%
    \put(0.62439934,0.016651){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize 91.8\% exact\end{tabular}}}}%
    \put(0,0.74903489){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Reference\end{tabular}}}}%
    \put(0.41496919,0.74903489){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small $\lInfCub$ 32 bit\end{tabular}}}}%
    \put(0.9726014,0.41699096){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\scriptsize error $e$ in 8-bit levels\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> build/svg-inkscape/warp_function_kappa_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'warp_function_kappa_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{239.10336304bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56009249)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.108405,0.32361527){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize $0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.30319138,0.32361527){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize $0.1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.49797778,0.32361527){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize $0.2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.69276417,0.32361527){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize $0.3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.88755056,0.32361527){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize $0.4$\end{tabular}}}}%
    \put(0.54667439,0.28819519){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize $a$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.09167583,0.35235284){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\footnotesize $120$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.09167583,0.42582734){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\footnotesize $160$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.09167583,0.49930184){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\footnotesize $200$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.72204021,0.47513777){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize $\lInfTan$\end{tabular}}}}%
    \put(0.12931646,0.51991821){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize $\lInf$\end{tabular}}}}%
    \put(0.56100347,0.38489125){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\footnotesize $w(x;a_\mathrm{tan})$\end{tabular}}}}%
    \put(0.85356593,0.40325651){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize $a^\ast$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.108405,0.04959152){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize $8$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.28371274,0.04959152){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize $16$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.45902049,0.04959152){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize $24$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.63432823,0.04959152){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize $32$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.80963598,0.04959152){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize $40$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.98494372,0.04959152){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize $48$\end{tabular}}}}%
    \put(0.54667439,0.01495564){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize bits\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.09167583,0.07832907){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\footnotesize $0.30$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.09167583,0.17017222){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\footnotesize $0.35$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.09167583,0.26201535){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\footnotesize $0.40$\end{tabular}}}}%
    \put(0.81511439,0.12825323){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize refined\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{warp_function_kappa_svg-tex.pdf}}%
    \put(0.02401681,0.45620437){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize $\kappa^\mathrm{range}$ [\si{\degree}]\end{tabular}}}}}%
    \put(0.02401681,0.18218062){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\footnotesize $a^\ast$\end{tabular}}}}}%
  \end{picture}%
\endgroup%

